Laser theory in manifest Lindblad form

We discuss the laser theory for a single-mode laser with nonlinear gain. We focus in particular on a micromaser which is pumped with a dilute beam of excited atoms crossing the laser cavity. In the weak-coupling regime, an expansion in the coupling strength is developed that preserves the Lindblad form of the master equation, securing the positivity of the density matrix. This expansion breaks rapidly down above threshold. This can be improved with an alternative approach, not restricted to weak coupling: the Lindblad operators are expanded in orthogonal polynomials adapted to the probability distribution for the atom-laser interaction time. Results for the photon statistics and the laser linewidth illustrate the theory.

==> list-of-changes.txt <==
Revision of B/246514/PAP
"Micromaser theory in manifest Lindblad form"

I thank the referees for their careful reading of the paper and the
constructive remarks.  All of them have been taken into account, a detailed
list is given below.  With these changes, I am confident that the paper 
is ready for publicationn now.

Yours sincerely,
Carsten Henkel.



First Referee

> 1) ...  With that in mind, I suggest to change the title (replace
> micromaser by laser) and also to review all references to micromaser in
> the text.

I have changed the title to "Laser theory in manifest Lindblad form",
following this suggestion.  I have also changed the description of the
laser model in the paper (abstract, Sections 1, 2, conclusion), to avoid
the impression that this theory applies only to the micromaser.  It is true
that the model can also be justified for other physical realizations of the
laser where active particles interact with the lasing mode during some time
that is statistically distributed.  I added a reference to the textbook by
Mandel and Wolf (Optical Coherence and Quantum Optics, Sec.18.4) where a
setting different from a micromaser is used to derive the master equation
Eq.(5).  I did not change the references related to the micromaser since,
as pointed out by the second referee, that work also provides an exact
model behind Eq.(5) where many results are available for comparison.  Let
me finally point out that early work on the micromaser also considered the
"weak coupling regime".  Due to the recent activities that focus on strong
coupling, this may have got out of sight.

> 2) ...  discussion in the text explaining the importance of ...  
> Lindblad form.

This is a good point, and the second referee has pointed this out as well.
I have added a few sentences in the Introduction and around Eq.(5),
recalling the main properties of the Lindblad master equation. Also
Section 4.4 (numerical results) has been rewritten, including two 
equations, that exhibit explicitly the failure of the non-Lindblad master 
equation (5).


3) As suggested, I have added the reference to the original paper by
Lindblad; for completeness, I also quote the simultaneous paper by Gorini,
Kossakowski and Sudarshan (J Math Phys 1976).

4) The word "comb" is actually written on purpose here, illustrating an
evenly spaced sequence of spikes.  I have kept the word and put it in
quotes to avoid confusion.

5) I have kept the symbols in the plot since they mark the discrete values
of the photon number: the continuous lines actually only connect these
values and serve conveniently to distinguish the results.  I have added a
sentence in the figure caption to explain the symbols.


Second Referee

As suggested by the referee, one of the (rather irrelevant) papers by
Golubev has been removed.

The problems with master equations in non-Lindblad form are discussed in
the Introduction.  In addition, I have added an Equation to Sec.4.4
(numerical results) that gives the recurrence relation for the equilibrium
photon statistics.  The new sentences around this equation illustrate, as
suggested by the referee, that the 4th order master equation leads to a
photon statistics with negative probability, while the Lindblad form does
not.  This is precisely an illustration of the failure associated with the
non-Lindblad form.  I thank the referee for pointing this out.  I have
added a sentence to the acknowledgements accordingly.


Other corrections

Caption of Fig.2: I have replaced "uniform Lindblad theory in the uniform"
by "uniform Lindblad theory".

The paper mentions in Section 1 and 5 a heuristic choice for a 
Lindblad operator showing nonlinear gain. I have replaced in this
formula $B$ by $\beta$. This is because in the rest of the paper, 
$B$ denotes a different rate, and because of the analogy with the 
semiclassical equation~(1).



 



